Cultivar: A Contrastive and Locale-Oriented Translation Benchmark for Investigating Contamination and Localisation Robustness

Multilingual translation benchmarks are typically sourced in English and translated into other languages, treating language pairs as the unit of evaluation---a design that is prone to contamination over time and overlooks locale and cultural considerations. We therefore advocate for source-contrastive evaluation and instantiate it with Cultivar, a localised subset of FLORES, which enables locale-specific translation evaluation. When paired with unlocalised counterparts, performance discrepancy allows the probing of data contamination and localisation robustness. We benchmark 32 open-weight models and find that MT-specialised models are less robust, a few models potentially overfit FLORES, and models tend to translate US content better than that of other locales, regardless of language.

==> data/heatmap_delta_bleu_sorted.tsv <==
model_idx	language_idx	delta_bleu
0	0	3.2973
0	1	4.7641
0	2	2.3976
0	3	2.9386
0	4	3.6605
0	5	3.9676
0	6	2.6846
0	7	2.4091
0	8	2.9391
0	9	1.3243
0	10	2.0090
0	11	0.7806
0	12	1.0736
0	13	2.1319
0	14	-0.0408
0	15	1.1730
0	16	1.4204
0	17	0.5913
0	18	1.3096
0	19	2.1254
0	20	0.3469
0	21	-0.7904
0	22	1.2404
0	23	-1.0543
0	24	1.2463
0	25	0.9169
0	26	1.1011
1	0	3.4631
1	1	5.9522
1	2	0.3160
1	3	0.7326
1	4	5.6368
1	5	7.2469
1	6	2.7183
1	7	1.4845
1	8	2.8093
1	9	1.0208
1	10	1.5366
1	11	-2.3897
1	12	4.2348
1	13	1.2858
1	14	-0.3616
1	15	3.3558
1	16	0.1285
1	17	-0.4139
1	18	1.6110
1	19	-0.4227
1	20	-0.8286
1	21	-0.8447
1	22	0.0618
1	23	0.6846
1	24	1.0337
1	25	-0.2614
1	26	-1.3630
2	0	4.0767
2	1	5.0788
2	2	1.4195
2	3	3.7512
2	4	2.5436
2	5	3.8620
2	6	3.2325
2	7	2.4611
2	8	2.9755
2	9	0.0958
2	10	1.5571
2	11	1.5713
2	12	2.5093
2	13	2.3726
2	14	2.0967
2	15	1.4283
2	16	-0.2506
2	17	-1.1719
2	18	0.8216
2	19	1.1433
2	20	0.4688
2	21	-0.5646
2	22	-1.0346
2	23	-0.2581
2	24	0.6986
2	25	-0.5160
2	26	-2.4829
3	0	5.8217
3	1	2.4600
3	2	2.6307
3	3	6.7268
3	4	5.7860
3	5	7.3527
3	6	3.4583
3	7	1.1968
3	8	2.3715
3	9	-1.1109
3	10	1.0174
3	11	-0.0317
3	12	5.3960
3	13	1.6460
3	14	-0.1178
3	15	0.1590
3	16	-0.4038
3	17	-0.9413
3	18	-0.2952
3	19	0.1857
3	20	0.5725
3	21	-1.1486
3	22	-1.3216
3	23	2.2843
3	24	-0.1517
3	25	-4.6628
3	26	-2.0508
4	0	2.9733
4	1	2.5221
4	2	1.8742
4	3	4.0589
4	4	3.6767
4	5	4.9103
4	6	1.4972
4	7	-0.7626
4	8	2.8325
4	9	0.9771
4	10	1.3547
4	11	2.8449
4	12	4.6707
4	13	4.4221
4	14	0.0422
4	15	1.9029
4	16	-0.4898
4	17	0.6622
4	18	-0.1377
4	19	-1.0752
4	20	-0.5945
4	21	-0.1315
4	22	-1.0158
4	23	0.6862
4	24	-0.4998
4	25	-1.4721
4	26	-6.9321
5	0	3.4756
5	1	5.3125
5	2	3.4411
5	3	2.2583
5	4	2.5405
5	5	1.6748
5	6	4.4681
5	7	2.2070
5	8	2.2683
5	9	2.1419
5	10	0.9099
5	11	0.6799
5	12	0.2583
5	13	0.3421
5	14	0.2741
5	15	1.1830
5	16	0.8422
5	17	0.4832
5	18	-0.5350
5	19	0.7729
5	20	-0.7307
5	21	-1.2204
5	22	-0.5898
5	23	-1.9817
5	24	-0.2534
5	25	-0.5707
5	26	-3.7169
6	0	2.6712
6	1	3.1447
6	2	0.5236
6	3	2.6774
6	4	0.0630
6	5	1.9369
6	6	2.8241
6	7	1.4479
6	8	2.8786
6	9	0.4110
6	10	1.4716
6	11	0.4371
6	12	0.4577
6	13	0.8410
6	14	-0.8073
6	15	-0.1939
6	16	0.4140
6	17	-0.5251
6	18	0.5182
6	19	1.2987
6	20	0.5129
6	21	-0.9448
6	22	0.7081
6	23	-1.2599
6	24	2.2850
6	25	0.7735
6	26	0.3053
7	0	4.8519
7	1	3.8096
7	2	5.5517
7	3	2.8226
7	4	0.9873
7	5	5.2572
7	6	4.5760
7	7	1.8333
7	8	1.3199
7	9	0.8185
7	10	0.0254
7	11	0.5474
7	12	4.6142
7	13	0.7708
7	14	0.8295
7	15	2.2264
7	16	-0.7666
7	17	-0.5354
7	18	-0.9674
7	19	-1.8806
7	20	-1.3811
7	21	-1.5126
7	22	-0.7407
7	23	0.6613
7	24	-3.2683
7	25	-1.8686
7	26	-4.4295
8	0	1.8164
8	1	3.5072
8	2	1.2917
8	3	2.5637
8	4	2.0524
8	5	2.8290
8	6	1.8609
8	7	1.5113
8	8	2.7615
8	9	0.8833
8	10	1.5705
8	11	0.7266
8	12	0.2806
8	13	1.9797
8	14	-1.9823
8	15	0.3553
8	16	0.0835
8	17	-0.4150
8	18	0.2444
8	19	0.3691
8	20	-0.2206
8	21	-0.8946
8	22	0.8916
8	23	-2.3734
8	24	1.4748
8	25	-0.6030
8	26	-1.0454
9	0	2.1933
9	1	2.9942
9	2	2.2106
9	3	0.9434
9	4	3.7920
9	5	4.1010
9	6	4.3460
9	7	2.2961
9	8	-0.3092
9	9	1.3494
9	10	0.1321
9	11	2.7413
9	12	3.8572
9	13	-1.5234
9	14	0.6032
9	15	0.4568
9	16	-0.2093
9	17	0.3378
9	18	-3.3605
9	19	0.2030
9	20	-0.8812
9	21	-2.9968
9	22	-1.0767
9	23	0.7429
9	24	0.1808
9	25	-2.4242
9	26	-4.2568
10	0	1.3208
10	1	3.5812
10	2	1.9640
10	3	2.2754
10	4	1.4052
10	5	3.3482
10	6	2.3430
10	7	1.6940
10	8	2.4825
10	9	0.5878
10	10	1.0275
10	11	1.1500
10	12	0.9258
10	13	1.6626
10	14	-0.1260
10	15	-0.2428
10	16	0.8229
10	17	-0.9198
10	18	-0.3794
10	19	0.9171
10	20	-0.8778
10	21	-2.4653
10	22	-0.6051
10	23	-2.4075
10	24	-0.1986
10	25	-2.1099
10	26	-0.8061
11	0	4.9055
11	1	1.4655
11	2	3.6291
11	3	2.8493
11	4	3.9709
11	5	0.1090
11	6	1.5732
11	7	2.6134
11	8	-1.0008
11	9	0.8474
11	10	-0.2612
11	11	0.8605
11	12	2.6821
11	13	-0.4490
11	14	-1.1754
11	15	-0.7188
11	16	0.4838
11	17	-0.2241
11	18	-0.0496
11	19	1.3878
11	20	-1.3550
11	21	-1.6310
11	22	-0.6956
11	23	1.8784
11	24	-1.9053
11	25	-1.2304
11	26	-3.5189
12	0	3.6472
12	1	3.8683
12	2	0.4038
12	3	2.6402
12	4	2.6692
12	5	2.6561
12	6	2.2910
12	7	2.5600
12	8	2.2555
12	9	0.4333
12	10	1.4505
12	11	1.2048
12	12	3.2343
12	13	1.2254
12	14	0.0107
12	15	1.0788
12	16	-0.0437
12	17	-0.3067
12	18	1.5559
12	19	-0.0686
12	20	0.3666
12	21	-0.9896
12	22	-1.6394
12	23	-2.5231
12	24	-3.5925
12	25	-3.2897
12	26	-7.0191
13	0	2.9247
13	1	2.5147
13	2	0.7404
13	3	2.7623
13	4	-0.0603
13	5	4.4452
13	6	0.2432
13	7	0.5031
13	8	1.6690
13	9	0.6068
13	10	1.2302
13	11	1.2998
13	12	2.3617
13	13	0.7978
13	14	2.7361
13	15	0.5137
13	16	-0.7675
13	17	-0.6010
13	18	0.6183
13	19	-3.3441
13	20	-0.1219
13	21	-1.4814
13	22	0.5315
13	23	0.4853
13	24	-1.4613
13	25	-2.7029
13	26	-3.3525
14	0	1.9132
14	1	1.6901
14	2	1.6592
14	3	0.9018
14	4	2.6824
14	5	0.8297
14	6	1.4172
14	7	2.2670
14	8	2.6026
14	9	0.6811
14	10	1.5152
14	11	-0.3836
14	12	-0.7943
14	13	-0.1338
14	14	0.0379
14	15	0.3083
14	16	1.9375
14	17	-1.2639
14	18	0.3648
14	19	2.1104
14	20	-2.0771
14	21	-0.6981
14	22	-0.8952
14	23	-3.0898
14	24	-0.0319
14	25	-1.9266
14	26	-0.1952
15	0	2.5279
15	1	4.2434
15	2	-0.6352
15	3	2.1996
15	4	4.4902
15	5	3.3207
15	6	3.0093
15	7	-0.0881
15	8	0.0932
15	9	1.0179
15	10	-0.2064
15	11	0.9825
15	12	1.7114
15	13	0.3954
15	14	1.1712
15	15	-0.1911
15	16	-0.7129
15	17	-0.6964
15	18	-1.1481
15	19	-0.9376
15	20	-2.5401
15	21	-1.1488
15	22	-0.6974
15	23	1.1991
15	24	-2.3022
15	25	-3.1406
15	26	-3.7594
16	0	2.9284
16	1	2.9965
16	2	1.3913
16	3	3.5465
16	4	-0.5997
16	5	3.4355
16	6	-0.0026
16	7	2.4266
16	8	0.4443
16	9	0.4388
16	10	0.1649
16	11	0.5459
16	12	3.0281
16	13	0.7295
16	14	0.3076
16	15	0.2664
16	16	-0.3299
16	17	-0.0087
16	18	-3.3165
16	19	-0.0501
16	20	-0.6194
16	21	-2.2499
16	22	-0.9577
16	23	2.0699
16	24	-2.1823
16	25	-3.2267
16	26	-3.9636
17	0	3.8648
17	1	2.7838
17	2	1.7947
17	3	2.9927
17	4	0.9600
17	5	1.9960
17	6	0.4718
17	7	1.6155
17	8	0.0768
17	9	1.6603
17	10	2.4242
17	11	0.0452
17	12	1.8548
17	13	0.3485
17	14	-1.1052
17	15	0.1660
17	16	-2.7446
17	17	0.9585
17	18	-0.3939
17	19	-1.8068
17	20	-2.2536
17	21	0.3635
17	22	0.3048
17	23	-3.1497
17	24	-1.6592
17	25	-1.8643
17	26	-9.0253
18	0	2.4684
18	1	0.1155
18	2	0.4365
18	3	-0.0543
18	4	-0.1052
18	5	0.0868
18	6	-0.1285
18	7	0.6529
18	8	0.7393
18	9	-1.6509
18	10	-5.1952
18	11	0.0867
18	12	0.0272
18	13	1.1642
18	14	1.7608
18	15	1.5131
18	16	-0.3208
18	17	-0.7390
18	18	-0.2449
18	19	1.5163
18	20	0.3761
18	21	-2.9097
18	22	0.0038
18	23	0.2370
18	24	0.3114
18	25	-0.1215
18	26	-0.5030
19	0	3.7024
19	1	0.1846
19	2	2.7148
19	3	1.0514
19	4	8.1575
19	5	0.5072
19	6	4.3715
19	7	1.0475
19	8	1.1370
19	9	0.2213
19	10	1.1592
19	11	1.2305
19	12	1.7858
19	13	0.1115
19	14	-0.1416
19	15	0.0661
19	16	-2.4794
19	17	-1.8530
19	18	-1.5128
19	19	-3.1258
19	20	-3.6855
19	21	-1.4678
19	22	-3.3087
19	23	-1.0872
19	24	-2.3795
19	25	-2.0232
19	26	-5.2388
20	0	1.7887
20	1	3.1668
20	2	3.8970
20	3	2.2009
20	4	1.5566
20	5	-1.9541
20	6	1.8739
20	7	1.9427
20	8	1.4264
20	9	0.7938
20	10	-0.2470
20	11	-0.2894
20	12	-0.4356
20	13	0.5459
20	14	-0.3849
20	15	0.6080
20	16	-0.2021
20	17	-1.4097
20	18	-0.6194
20	19	-0.8963
20	20	-1.5692
20	21	-2.6398
20	22	0.7247
20	23	-2.6446
20	24	-4.5056
20	25	-3.1987
20	26	-2.1612
21	0	0.5636
21	1	0.3928
21	2	1.5559
21	3	1.8043
21	4	-0.6618
21	5	-1.5221
21	6	0.3827
21	7	2.7523
21	8	-0.1323
21	9	-0.1551
21	10	0.4514
21	11	1.0586
21	12	-2.0290
21	13	0.7315
21	14	-0.4800
21	15	-2.6054
21	16	1.5410
21	17	-1.3882
21	18	-1.0884
21	19	-1.1832
21	20	-0.7091
21	21	-1.1082
21	22	-0.7314
21	23	-6.4386
21	24	-4.1584
21	25	1.4165
21	26	-2.5358
22	0	1.4860
22	1	2.3224
22	2	0.7838
22	3	0.3352
22	4	0.1477
22	5	1.0079
22	6	2.8746
22	7	-0.7264
22	8	0.8896
22	9	0.9929
22	10	0.8451
22	11	0.7728
22	12	-2.1150
22	13	0.5116
22	14	-3.1893
22	15	-0.7671
22	16	-2.8151
22	17	-2.6345
22	18	-0.8959
22	19	-2.1785
22	20	-0.1630
22	21	-1.9105
22	22	-1.8266
22	23	-2.1321
22	24	-1.6378
22	25	-2.5323
22	26	-3.2374
23	0	2.3008
23	1	0.4488
23	2	-0.9122
23	3	-0.7796
23	4	0.3612
23	5	0.2717
23	6	0.0692
23	7	2.3512
23	8	-0.3987
23	9	1.5965
23	10	-1.2618
23	11	0.4349
23	12	-0.5996
23	13	-4.2490
23	14	0.4560
23	15	-3.9742
23	16	-1.5322
23	17	0.1400
23	18	-2.4236
23	19	0.3288
23	20	-0.5219
23	21	-1.9156
23	22	-0.7996
23	23	0.2145
23	24	-0.9605
23	25	-2.7922
23	26	-4.8551
24	0	3.1108
24	1	3.8118
24	2	2.5889
24	3	1.7024
24	4	3.0660
24	5	1.1530
24	6	1.2739
24	7	3.4571
24	8	-1.7333
24	9	0.8850
24	10	0.3116
24	11	0.1006
24	12	-0.7287
24	13	-1.6482
24	14	0.0232
24	15	-3.1036
24	16	0.7370
24	17	-1.8721
24	18	-1.3314
24	19	-3.3778
24	20	-1.6395
24	21	-1.7183
24	22	-2.0837
24	23	-9.3589
24	24	-6.7281
24	25	-3.1741
24	26	-4.9525
25	0	2.8081
25	1	-4.2325
25	2	-0.3080
25	3	2.2629
25	4	-0.2569
25	5	-2.5723
25	6	1.3225
25	7	1.8568
25	8	-0.0474
25	9	-0.8875
25	10	1.9028
25	11	1.4228
25	12	-2.5025
25	13	1.4621
25	14	-0.4563
25	15	-2.8055
25	16	-0.2605
25	17	-1.1354
25	18	0.5434
25	19	-2.2464
25	20	-1.8597
25	21	0.7480
25	22	0.1888
25	23	-9.9221
25	24	-4.8916
25	25	-0.4656
25	26	-3.9658
26	0	2.3230
26	1	2.4543
26	2	3.1333
26	3	4.2918
26	4	0.0202
26	5	2.0073
26	6	1.5466
26	7	2.6209
26	8	-3.4832
26	9	0.4915
26	10	0.2583
26	11	-0.2668
26	12	0.8619
26	13	-3.1046
26	14	0.6139
26	15	-3.9483
26	16	0.1878
26	17	-1.9856
26	18	-3.1308
26	19	-2.8418
26	20	-3.7243
26	21	-4.4669
26	22	-1.8173
26	23	-9.7590
26	24	-5.8082
26	25	-4.2299
26	26	-5.0142
27	0	4.1662
27	1	1.4866
27	2	1.9280
27	3	-3.6114
27	4	-5.0084
27	5	-2.8583
27	6	-4.4482
27	7	0.1433
27	8	0.6872
27	9	1.1121
27	10	-0.7736
27	11	-1.6939
27	12	-4.9270
27	13	-1.8477
27	14	-2.0794
27	15	-0.7908
27	16	-2.7227
27	17	-1.9231
27	18	-1.7146
27	19	-1.7391
27	20	-3.0242
27	21	-2.2150
27	22	-5.5586
27	23	-0.8518
27	24	-4.9774
27	25	-5.2355
27	26	-7.0965
28	0	2.1614
28	1	-1.4250
28	2	0.8895
28	3	-0.7966
28	4	-2.9046
28	5	-2.5513
28	6	-1.7688
28	7	-0.3270
28	8	0.5180
28	9	0.1236
28	10	-0.2209
28	11	-2.9102
28	12	-5.4528
28	13	-1.3910
28	14	-1.8273
28	15	-1.4731
28	16	-2.0757
28	17	-1.7250
28	18	-2.2329
28	19	-3.0490
28	20	-2.7749
28	21	-2.1346
28	22	-6.6211
28	23	-2.9228
28	24	-4.4116
28	25	-5.4079
28	26	-5.6689
29	0	0.0342
29	1	-0.9473
29	2	-0.8040
29	3	-0.8223
29	4	-2.0979
29	5	-2.0617
29	6	-1.5341
29	7	-0.7815
29	8	-0.4266
29	9	-0.5633
29	10	-1.5247
29	11	-2.6680
29	12	-4.9868
29	13	-0.4221
29	14	-1.5985
29	15	-1.7280
29	16	-3.1576
29	17	-2.0029
29	18	-2.5290
29	19	-2.7771
29	20	-1.5072
29	21	-3.4603
29	22	-5.9014
29	23	-6.3709
29	24	-1.6818
29	25	-5.3578
29	26	-3.9269
30	0	-0.2449
30	1	-2.1534
30	2	-0.8787
30	3	-5.0125
30	4	2.4876
30	5	-9.2841
30	6	-0.6572
30	7	-10.3039
30	8	-9.2307
30	9	-7.3183
30	10	-7.8846
30	11	-8.7306
30	12	-13.3767
30	13	-8.3148
30	14	-8.8161
30	15	-11.5903
30	16	-11.9429
30	17	-5.7409
30	18	-10.8982
30	19	-17.2789
30	20	-12.2359
30	21	-8.6538
30	22	-16.1312
30	23	-4.8197
30	24	-17.0487
30	25	-14.8889
30	26	-18.5969
31	0	-4.5430
31	1	-2.5707
31	2	-0.2846
31	3	-8.0698
31	4	-14.5798
31	5	-13.4921
31	6	-17.5909
31	7	-4.8972
31	8	-9.1694
31	9	-8.1087
31	10	-6.1339
31	11	-8.9816
31	12	-16.8226
31	13	-11.9427
31	14	-8.0354
31	15	-13.4423
31	16	-7.2638
31	17	-10.2731
31	18	-9.9651
31	19	-10.3345
31	20	-9.1220
31	21	-7.9101
31	22	-14.5618
31	23	-4.8150
31	24	-15.2389
31	25	-10.4472
31	26	-12.8626


==> data/heatmap_delta_chrf_sorted.tsv <==
model_idx	language_idx	delta_chrf
0	0	-1.3543
0	1	1.2454
0	2	1.4293
0	3	0.8698
0	4	2.9872
0	5	4.3820
0	6	-0.3309
0	7	0.0163
0	8	-0.1575
0	9	-1.5205
0	10	3.7196
0	11	-0.2708
0	12	-0.5747
0	13	-0.2644
0	14	-0.8268
0	15	3.1770
0	16	-0.6076
0	17	-0.9102
0	18	-0.2642
0	19	1.2062
0	20	-0.7894
0	21	-0.3583
0	22	-1.2979
0	23	-1.2466
0	24	-0.5932
0	25	0.3658
0	26	0.4109
1	0	2.3031
1	1	1.5420
1	2	1.5154
1	3	0.6550
1	4	0.6236
1	5	0.7093
1	6	0.0976
1	7	0.8658
1	8	-0.4358
1	9	-0.0252
1	10	0.8208
1	11	-0.0088
1	12	0.9512
1	13	-0.2941
1	14	-0.0266
1	15	-0.5728
1	16	0.4350
1	17	-0.2535
1	18	0.2881
1	19	-0.6190
1	20	-0.2934
1	21	0.5689
1	22	-1.8291
1	23	-0.3175
1	24	0.2208
1	25	0.1938
1	26	-1.7221
2	0	0.2291
2	1	2.6163
2	2	3.8580
2	3	-1.6053
2	4	0.2755
2	5	0.0540
2	6	0.6363
2	7	-0.3242
2	8	2.2988
2	9	0.8897
2	10	0.2787
2	11	-2.5975
2	12	4.4672
2	13	-5.3595
2	14	-1.3217
2	15	0.8283
2	16	0.0424
2	17	0.9181
2	18	-0.7328
2	19	-0.8760
2	20	-2.0124
2	21	-0.6240
2	22	-3.8861
2	23	0.7086
2	24	-0.5498
2	25	2.7253
2	26	0.9645
3	0	4.3563
3	1	0.8612
3	2	2.9715
3	3	0.6884
3	4	0.0162
3	5	1.9226
3	6	0.7893
3	7	-0.2976
3	8	-0.4486
3	9	-0.4251
3	10	2.6139
3	11	-1.0123
3	12	-0.1059
3	13	-0.6515
3	14	-1.0421
3	15	1.5105
3	16	-0.2857
3	17	-0.7156
3	18	-0.7994
3	19	-1.3381
3	20	-1.6307
3	21	-0.6663
3	22	-1.6034
3	23	-1.6927
3	24	-2.6429
3	25	-0.7682
3	26	-0.3082
4	0	2.8048
4	1	2.3841
4	2	1.5579
4	3	-0.3353
4	4	1.9889
4	5	0.5521
4	6	0.9221
4	7	0.0544
4	8	0.7370
4	9	0.2764
4	10	0.4803
4	11	-0.7521
4	12	0.4848
4	13	-0.3570
4	14	-1.1629
4	15	0.1867
4	16	-0.0639
4	17	-0.5621
4	18	-0.0714
4	19	-0.3378
4	20	-1.0909
4	21	-1.1324
4	22	-1.5614
4	23	-1.6144
4	24	-1.8800
4	25	-0.4710
4	26	-2.0728
5	0	2.0694
5	1	1.1072
5	2	0.7095
5	3	-0.1862
5	4	0.1606
5	5	-1.0790
5	6	0.8713
5	7	0.0411
5	8	-0.6750
5	9	-0.2265
5	10	-0.4905
5	11	-0.4159
5	12	0.5870
5	13	0.0040
5	14	-0.5749
5	15	-0.8719
5	16	-0.6327
5	17	-0.2153
5	18	-0.2367
5	19	-1.0773
5	20	-0.6878
5	21	0.7464
5	22	-1.0901
5	23	-0.2575
5	24	-0.4827
5	25	0.4312
5	26	-2.2320
6	0	1.6400
6	1	2.0575
6	2	1.0915
6	3	1.3480
6	4	1.9427
6	5	-0.3079
6	6	1.1227
6	7	0.9411
6	8	0.1867
6	9	-0.1717
6	10	-0.7540
6	11	0.5835
6	12	0.4679
6	13	-0.2370
6	14	-0.1765
6	15	-0.8314
6	16	-1.1667
6	17	-1.1679
6	18	-0.8515
6	19	-0.5528
6	20	-1.6496
6	21	-1.7096
6	22	-1.5555
6	23	-1.1767
6	24	-0.9398
6	25	-1.6257
6	26	-3.0862
7	0	2.1805
7	1	1.6239
7	2	0.7666
7	3	-0.0528
7	4	0.5392
7	5	-0.0280
7	6	0.2742
7	7	0.2105
7	8	-1.3521
7	9	-0.0378
7	10	0.1868
7	11	-0.1710
7	12	-0.0266
7	13	0.0552
7	14	-0.6114
7	15	-0.9400
7	16	-0.0896
7	17	-0.9167
7	18	-0.2060
7	19	-0.9055
7	20	-0.9347
7	21	-0.3441
7	22	-1.5374
7	23	-0.4400
7	24	-1.1299
7	25	0.0712
7	26	-3.0519
8	0	2.9194
8	1	1.8249
8	2	2.1367
8	3	1.8436
8	4	1.3299
8	5	-0.6118
8	6	1.8555
8	7	0.0975
8	8	0.4019
8	9	0.0562
8	10	1.3129
8	11	-0.4405
8	12	-1.3127
8	13	-1.3177
8	14	-0.9474
8	15	1.4055
8	16	-1.0062
8	17	-1.3306
8	18	-1.5459
8	19	-0.2655
8	20	-2.1263
8	21	-2.2648
8	22	-1.6089
8	23	-1.8746
8	24	-2.7505
8	25	-4.0808
8	26	-1.0207
9	0	2.1850
9	1	1.4317
9	2	-0.3815
9	3	0.7545
9	4	0.1054
9	5	0.2308
9	6	0.2556
9	7	0.5513
9	8	-0.3586
9	9	-0.1276
9	10	0.5398
9	11	-0.3098
9	12	0.5352
9	13	-0.2415
9	14	-1.1952
9	15	-0.2671
9	16	-0.3113
9	17	-1.4230
9	18	-0.6882
9	19	-1.0381
9	20	-1.5437
9	21	-0.0929
9	22	-2.3797
9	23	-0.7639
9	24	-1.9064
9	25	-0.9490
9	26	-2.4931
10	0	2.3076
10	1	1.8541
10	2	1.6601
10	3	-0.8964
10	4	1.0502
10	5	-0.0171
10	6	1.3580
10	7	0.4757
10	8	0.7142
10	9	0.4882
10	10	0.5697
10	11	-0.3265
10	12	0.3789
10	13	-0.2814
10	14	-0.4205
10	15	0.6179
10	16	-0.4372
10	17	-0.5133
10	18	-0.8378
10	19	-0.4623
10	20	-0.4682
10	21	-3.3948
10	22	-1.9505
10	23	-1.8558
10	24	-2.8551
10	25	-3.7853
10	26	-3.1435
11	0	3.2721
11	1	1.9142
11	2	2.6998
11	3	2.5204
11	4	0.0262
11	5	2.4398
11	6	-0.1601
11	7	0.0779
11	8	-1.3229
11	9	0.1408
11	10	-1.0171
11	11	-0.5899
11	12	0.6650
11	13	-1.4742
11	14	-0.7380
11	15	0.9909
11	16	-1.6960
11	17	-1.5154
11	18	-2.4201
11	19	-1.8182
11	20	-1.5268
11	21	-1.9451
11	22	-2.3745
11	23	-1.6190
11	24	-2.5027
11	25	-2.4572
11	26	-0.4533
12	0	2.4866
12	1	1.4904
12	2	2.4849
12	3	-0.9300
12	4	1.9690
12	5	-0.2941
12	6	1.0315
12	7	-0.0140
12	8	1.3528
12	9	-0.0389
12	10	0.8052
12	11	-0.4334
12	12	-2.4664
12	13	-0.5884
12	14	-0.7764
12	15	-0.5477
12	16	-0.7871
12	17	-1.2770
12	18	-1.1830
12	19	-1.8835
12	20	-1.0789
12	21	-1.3918
12	22	-1.9223
12	23	-0.7844
12	24	-1.7189
12	25	-2.7614
12	26	-2.3918
13	0	1.2129
13	1	1.6557
13	2	0.2570
13	3	1.1580
13	4	1.7365
13	5	1.5920
13	6	1.8676
13	7	0.0025
13	8	-0.0915
13	9	1.1230
13	10	1.5777
13	11	-0.2690
13	12	-0.1246
13	13	-1.2723
13	14	-0.4587
13	15	1.3329
13	16	-2.9669
13	17	-1.2335
13	18	-2.7208
13	19	-1.6540
13	20	-3.8533
13	21	-2.0667
13	22	-3.0477
13	23	-2.0728
13	24	-2.7043
13	25	-1.8505
13	26	-0.0468
14	0	2.5761
14	1	0.7737
14	2	0.5455
14	3	0.4407
14	4	0.5167
14	5	1.1505
14	6	0.1241
14	7	-0.2219
14	8	0.1020
14	9	0.8056
14	10	0.8284
14	11	-0.4029
14	12	-1.5554
14	13	-0.6907
14	14	-0.7102
14	15	0.6038
14	16	-0.5077
14	17	-1.7592
14	18	-0.9079
14	19	-0.5385
14	20	-1.2471
14	21	-4.5213
14	22	-1.2519
14	23	-2.3651
14	24	-2.0985
14	25	-2.4873
14	26	-1.6238
15	0	1.5054
15	1	1.8103
15	2	0.2527
15	3	0.5129
15	4	-1.0569
15	5	-0.2000
15	6	-0.8355
15	7	0.6297
15	8	0.2561
15	9	-0.5426
15	10	-1.2446
15	11	-0.6504
15	12	1.0781
15	13	-0.2562
15	14	-1.3356
15	15	-2.0825
15	16	-1.2460
15	17	-1.3839
15	18	-0.5891
15	19	-1.2026
15	20	-1.4472
15	21	0.0018
15	22	-1.7419
15	23	-1.7810
15	24	-1.8077
15	25	-0.8378
15	26	-3.1559
16	0	1.7510
16	1	2.1594
16	2	0.0756
16	3	1.4194
16	4	0.1712
16	5	0.3760
16	6	0.2872
16	7	-0.1965
16	8	-0.3327
16	9	-0.7866
16	10	-1.2477
16	11	-0.5276
16	12	0.2248
16	13	-1.0235
16	14	-1.2320
16	15	-1.7852
16	16	-0.7110
16	17	-2.0106
16	18	-1.1482
16	19	-1.4324
16	20	-1.8563
16	21	-0.6864
16	22	-2.1061
16	23	-0.7883
16	24	-2.4809
16	25	-3.8046
16	26	-2.6194
17	0	3.1555
17	1	2.6797
17	2	1.1432
17	3	-0.6711
17	4	0.8160
17	5	-1.9481
17	6	-1.2242
17	7	0.4610
17	8	-0.0386
17	9	-0.2499
17	10	0.4147
17	11	-0.9945
17	12	0.1186
17	13	-1.1479
17	14	-0.5306
17	15	0.4382
17	16	-2.1354
17	17	-1.1397
17	18	-2.4801
17	19	-1.2169
17	20	-3.7391
17	21	-1.7244
17	22	-2.4716
17	23	-2.1451
17	24	-3.5782
17	25	-2.8843
17	26	-0.1812
18	0	2.6043
18	1	1.2969
18	2	2.3158
18	3	1.3510
18	4	0.8387
18	5	-0.7179
18	6	-0.7980
18	7	-0.8499
18	8	-0.4892
18	9	-0.6833
18	10	-0.8823
18	11	0.0517
18	12	-1.5536
18	13	-0.0805
18	14	-0.0882
18	15	-0.5639
18	16	-1.0582
18	17	-2.2631
18	18	-1.7976
18	19	-0.5527
18	20	-1.9414
18	21	-5.0186
18	22	-1.2538
18	23	-1.3835
18	24	-2.1281
18	25	-3.4668
18	26	-4.6807
19	0	1.6713
19	1	-0.0364
19	2	0.9334
19	3	-1.6326
19	4	0.5491
19	5	1.8103
19	6	1.2366
19	7	-0.8296
19	8	-0.0101
19	9	0.6605
19	10	0.3562
19	11	-0.5289
19	12	-1.0566
19	13	-2.2953
19	14	-1.2984
19	15	-0.4867
19	16	-0.9361
19	17	-2.3253
19	18	-2.7853
19	19	-1.7467
19	20	-1.7121
19	21	-2.7974
19	22	-2.8423
19	23	-1.9189
19	24	-2.8795
19	25	-4.2514
19	26	-0.0251
20	0	1.5323
20	1	1.2698
20	2	1.2316
20	3	0.8165
20	4	-1.0060
20	5	3.6806
20	6	1.1288
20	7	-1.3833
20	8	-0.6384
20	9	-0.0097
20	10	-1.3455
20	11	-0.4367
20	12	-1.7362
20	13	-0.7577
20	14	-1.8424
20	15	-0.4644
20	16	-1.6984
20	17	-3.2346
20	18	-1.1641
20	19	-1.9408
20	20	-2.7622
20	21	-2.8998
20	22	-2.0697
20	23	-2.6707
20	24	-2.1222
20	25	-3.4087
20	26	-1.9904
21	0	0.6948
21	1	0.0263
21	2	0.0414
21	3	0.5181
21	4	0.0610
21	5	-1.1877
21	6	0.6068
21	7	-1.6949
21	8	-1.7033
21	9	-0.2671
21	10	-0.6681
21	11	-0.4328
21	12	-0.9245
21	13	-0.7767
21	14	-1.8916
21	15	-1.9897
21	16	-1.0129
21	17	-1.1395
21	18	-1.3603
21	19	-1.9263
21	20	-1.2807
21	21	-0.7747
21	22	-1.8597
21	23	-2.2563
21	24	-2.4124
21	25	-0.7028
21	26	-2.2309
22	0	1.4796
22	1	1.5690
22	2	-0.8449
22	3	0.1864
22	4	-2.3371
22	5	-2.0552
22	6	-0.8686
22	7	0.7855
22	8	-0.4985
22	9	-0.2001
22	10	-2.9752
22	11	-0.7978
22	12	-1.8445
22	13	-0.9997
22	14	-1.2419
22	15	-2.8731
22	16	-0.1576
22	17	-0.9759
22	18	-2.0672
22	19	-1.8330
22	20	-1.6171
22	21	-1.8615
22	22	-1.5199
22	23	-2.4595
22	24	-0.6963
22	25	-4.1382
22	26	-5.4413
23	0	-0.3038
23	1	2.1805
23	2	1.5822
23	3	-2.2960
23	4	-0.2286
23	5	0.1439
23	6	-1.2106
23	7	-1.2068
23	8	0.2383
23	9	-0.0598
23	10	-0.8365
23	11	-0.3762
23	12	-0.5828
23	13	-2.3148
23	14	-0.9065
23	15	-2.2548
23	16	-3.9389
23	17	-1.9879
23	18	-3.3186
23	19	-4.3120
23	20	-3.4438
23	21	-2.5680
23	22	-2.8267
23	23	-1.4330
23	24	-2.1835
23	25	-2.6533
23	26	-1.0828
24	0	1.7376
24	1	2.5583
24	2	1.3224
24	3	1.3108
24	4	0.4755
24	5	1.1046
24	6	-0.4571
24	7	0.4829
24	8	0.4442
24	9	-1.3366
24	10	-0.2333
24	11	0.1985
24	12	-3.0493
24	13	-1.3737
24	14	-1.4064
24	15	-1.4341
24	16	-2.7545
24	17	-2.4472
24	18	-3.3690
24	19	-3.3038
24	20	-2.0815
24	21	-2.7203
24	22	-2.2987
24	23	-2.6568
24	24	-2.4390
24	25	-6.2387
24	26	-8.7107
25	0	1.6880
25	1	1.4710
25	2	0.4907
25	3	-1.4808
25	4	-5.0602
25	5	-1.5745
25	6	-0.6237
25	7	0.0266
25	8	-0.6843
25	9	0.1966
25	10	-3.6349
25	11	-0.6531
25	12	-2.2961
25	13	0.2201
25	14	-0.9100
25	15	-3.3855
25	16	-0.3059
25	17	-1.3506
25	18	-2.0343
25	19	-2.7246
25	20	-0.8031
25	21	-2.4678
25	22	-0.3947
25	23	-1.0382
25	24	-0.6494
25	25	-3.4885
25	26	-8.9565
26	0	2.5813
26	1	1.2878
26	2	0.4132
26	3	1.3872
26	4	-0.2765
26	5	-0.9196
26	6	-0.6884
26	7	0.1652
26	8	-0.1055
26	9	-1.2421
26	10	-0.3896
26	11	-0.4978
26	12	-3.3433
26	13	-1.5517
26	14	-2.0875
26	15	-1.0571
26	16	-3.2569
26	17	-3.8995
26	18	-4.1818
26	19	-3.9897
26	20	-3.3702
26	21	-2.7717
26	22	-4.2411
26	23	-3.5473
26	24	-3.4557
26	25	-7.5283
26	26	-8.6840
27	0	0.2267
27	1	0.1080
27	2	0.1739
27	3	-0.8725
27	4	-1.9803
27	5	-2.6784
27	6	-1.7929
27	7	-1.3521
27	8	-1.2383
27	9	-2.2096
27	10	-2.4565
27	11	-0.7402
27	12	-2.0867
27	13	-1.0129
27	14	-1.4104
27	15	-3.9608
27	16	-2.2042
27	17	-2.4209
27	18	-1.9370
27	19	-2.0098
27	20	-2.6072
27	21	-3.3266
27	22	-2.1952
27	23	-4.5309
27	24	-3.5371
27	25	-3.5925
27	26	-3.8953
28	0	-1.1732
28	1	0.7235
28	2	2.0459
28	3	-0.2360
28	4	-0.2618
28	5	-3.6171
28	6	-3.3441
28	7	-1.6004
28	8	-1.8324
28	9	-2.0546
28	10	-3.2165
28	11	-0.2003
28	12	-0.9004
28	13	-1.7968
28	14	-1.8514
28	15	-3.7431
28	16	-2.6773
28	17	-2.2314
28	18	-2.2184
28	19	-2.0887
28	20	-2.5717
28	21	-4.2164
28	22	-2.8218
28	23	-4.5075
28	24	-4.1966
28	25	-4.4853
28	26	-1.3220
29	0	-0.2156
29	1	-0.3522
29	2	-1.1120
29	3	-1.0809
29	4	-2.2233
29	5	-2.2588
29	6	-1.6343
29	7	-2.0185
29	8	-1.3565
29	9	-2.0990
29	10	-2.3588
29	11	-1.0455
29	12	-1.8011
29	13	-1.9100
29	14	-1.8913
29	15	-3.7599
29	16	-2.0008
29	17	-1.9932
29	18	-2.3321
29	19	-2.5740
29	20	-2.5520
29	21	-1.7911
29	22	-3.0223
29	23	-4.4876
29	24	-4.0188
29	25	-2.0111
29	26	-5.8649
30	0	-2.3954
30	1	-5.5716
30	2	-1.3147
30	3	-1.3408
30	4	-2.2063
30	5	0.4755
30	6	-1.1305
30	7	-6.8673
30	8	-5.6418
30	9	-5.5766
30	10	-6.5425
30	11	-4.7134
30	12	-10.6953
30	13	-5.5658
30	14	-3.6773
30	15	-8.6390
30	16	-5.9048
30	17	-7.9323
30	18	-7.0401
30	19	-7.6165
30	20	-7.7728
30	21	-10.1384
30	22	-6.0578
30	23	-9.8927
30	24	-8.8625
30	25	-9.9325
30	26	-5.0588
31	0	-4.2140
31	1	-2.1926
31	2	-4.5191
31	3	-1.2721
31	4	-3.3484
31	5	-9.9251
31	6	-11.4534
31	7	-3.8116
31	8	-5.4853
31	9	-5.4151
31	10	-8.5209
31	11	-4.6576
31	12	-5.7218
31	13	-4.3857
31	14	-5.7159
31	15	-10.4172
31	16	-7.6765
31	17	-6.0038
31	18	-7.3642
31	19	-8.3887
31	20	-6.6390
31	21	-6.0756
31	22	-5.1957
31	23	-9.3153
31	24	-7.7710
31	25	-9.1303
31	26	-5.9060

